Charagram: Embedding Words and Sentences via Character n-grams

We present Charagram embeddings, a simple approach for learning character-based compositional models to embed textual sequences. A word or sentence is represented using a character n-gram count vector, followed by a single nonlinear transformation to yield a low-dimensional embedding. We use three tasks for evaluation: word similarity, sentence similarity, and part-of-speech tagging. We demonstrate that Charagram embeddings outperform more complex architectures based on character-level recurrent and convolutional neural networks, achieving new state-of-the-art performance on several similarity tasks.

==> poschar.dat <==
x,	y
1.0,	0.960263493
2.0,	0.966046385
3.0,	0.968892296
4.0,	0.968861939
5.0,	0.968634266
6.0,	0.969636027
7.0,	0.9702811
8.0,	0.970607431
9.0,	0.97078957
10.0,	0.968998543

==> poscnn.dat <==
x,	y
1.0,	0.796111347
2.0,	0.939985429
3.0,	0.951012385
4.0,	0.956909113
5.0,	0.960073766
6.0,	0.96029385
7.0,	0.96407322
8.0,	0.962661648
9.0,	0.963299132
10.0,	0.96575041

==> poslstm.dat <==
x,	y
1.0,	0.828782405
2.0,	0.9348552
3.0,	0.947491045
4.0,	0.956734564
5.0,	0.96121213
6.0,	0.961735778
7.0,	0.963025924
8.0,	0.96298039
9.0,	0.96482454
10.0,	0.965234351

==> wsimchar.dat <==
x,	y
0.25,	0.324508517
0.5,	0.445903249
0.75,	0.511051975
1.0,	0.529571744
1.25,	0.539597672
1.5,	0.57716284
1.75,	0.538819532
2.0,	0.58597548
2.25,	0.59153722
2.5,	0.570288379
2.75,	0.578392437
3.0,	0.587880283
3.25,	0.579645914
3.5,	0.603033092
3.75,	0.591441327
4.0,	0.585934647
4.25,	0.604560437
4.5,	0.587700551
4.75,	0.607495305
5.0,	0.598761022
5.25,	0.602099305
5.5,	0.611653548
5.75,	0.603531521
6.0,	0.591644283
6.25,	0.594437575
6.5,	0.609528578
6.75,	0.618595478
7.0,	0.608749114
7.25,	0.591922821
7.5,	0.616618169
7.75,	0.607110126
8.0,	0.589817343
8.25,	0.595711502
8.5,	0.612832112
8.75,	0.621742468
9.0,	0.61696157
9.25,	0.608092895
9.5,	0.601777274
9.75,	0.619040731
10.0,	0.610501224
10.25,	0.609344784
10.5,	0.593387884
10.75,	0.59628423
11.0,	0.613765809
11.25,	0.601235153
11.5,	0.611479335
11.75,	0.613698105
12.0,	0.623821834
12.25,	0.609925167
12.5,	0.610183117
12.75,	0.611031856
13.0,	0.617922577
13.25,	0.611740547
13.5,	0.608396487
13.75,	0.619667623
14.0,	0.607035772
14.25,	0.619623708
14.5,	0.617223576
14.75,	0.602721593
15.0,	0.597728194
15.25,	0.624285929
15.5,	0.606889351
15.75,	0.599902261
16.0,	0.615389871
16.25,	0.604691988
16.5,	0.600315244
16.75,	0.605834905
17.0,	0.607981096
17.25,	0.604407377
17.5,	0.603049004
17.75,	0.613223321
18.0,	0.624689927
18.25,	0.59898595
18.5,	0.60465701
18.75,	0.621036263
19.0,	0.613312937
19.25,	0.615560901
19.5,	0.610332662
19.75,	0.611530279
20.0,	0.624291983
20.25,	0.615872876
20.5,	0.620314453
20.75,	0.618385258
21.0,	0.603757695
21.25,	0.603496429
21.5,	0.612962748
21.75,	0.614738275
22.0,	0.623570516
22.25,	0.603719588
22.5,	0.597706378
22.75,	0.61339006
23.0,	0.617739283
23.25,	0.607386263
23.5,	0.629144094
23.75,	0.6176428
24.0,	0.614272663
24.25,	0.596395428
24.5,	0.607332942
24.75,	0.613938024
25.0,	0.617843288
25.25,	0.615656764
25.5,	0.600299476
25.75,	0.600496372
26.0,	0.622373489
26.25,	0.615309716
26.5,	0.597246502
26.75,	0.600667991
27.0,	0.612887846
27.25,	0.607196162
27.5,	0.616814703
27.75,	0.601844809
28.0,	0.606762464
28.25,	0.598955661
28.5,	0.604378863
28.75,	0.591682721
29.0,	0.630066597
29.25,	0.605774381
29.5,	0.614130611
29.75,	0.614101513
30.0,	0.598917205
30.25,	0.609654249
30.5,	0.591068232
30.75,	0.629347965
31.0,	0.626138934
31.25,	0.611069006
31.5,	0.618981651
31.75,	0.617376395
32.0,	0.598248101
32.25,	0.611251633
32.5,	0.611383195
32.75,	0.605536706
33.0,	0.611706219
33.25,	0.609206053
33.5,	0.591197616
33.75,	0.606767856
34.0,	0.612799349
34.25,	0.607950337
34.5,	0.629673745
34.75,	0.614450186
35.0,	0.627058307
35.25,	0.609178779
35.5,	0.620935134
35.75,	0.614457757
36.0,	0.618535899
36.25,	0.620602421
36.5,	0.615617556
36.75,	0.608756666
37.0,	0.62021259
37.25,	0.615911386
37.5,	0.619113309
37.75,	0.610407119
38.0,	0.613919825
38.25,	0.599733115
38.5,	0.606970608
38.75,	0.617598127
39.0,	0.6238923
39.25,	0.605101179
39.5,	0.60325672
39.75,	0.618758871
40.0,	0.61338022
40.25,	0.604355477
40.5,	0.607124991
40.75,	0.617789342
41.0,	0.617801059
41.25,	0.625658589
41.5,	0.611910511
41.75,	0.617671687
42.0,	0.604272577
42.25,	0.62342206
42.5,	0.612587998
42.75,	0.604970718
43.0,	0.617142644
43.25,	0.606498051
43.5,	0.608552609
43.75,	0.616902695
44.0,	0.612094227
44.25,	0.622885537
44.5,	0.617632756
44.75,	0.614310644
45.0,	0.61303508
45.25,	0.607645777
45.5,	0.61174417
45.75,	0.616498492
46.0,	0.603966488
46.25,	0.613403095
46.5,	0.606530771
46.75,	0.62443374
47.0,	0.603635647
47.25,	0.604964862
47.5,	0.599476916
47.75,	0.633332813
48.0,	0.622261949
48.25,	0.612016888
48.5,	0.609697393
48.75,	0.60794846
49.0,	0.619230338
49.25,	0.614948128
49.5,	0.613838568
49.75,	0.627970303
50.0,	0.607130919

==> wsimcnn.dat <==
x,	y
0.25,	-0.052231426
0.5,	-0.017398658
0.75,	0.023226906
1.0,	0.041312706
1.25,	0.035492402
1.5,	0.038054506
1.75,	0.078959558
2.0,	0.103338734
2.25,	0.092088141
2.5,	0.109604841
2.75,	0.142764312
3.0,	0.111617303
3.25,	0.131088871
3.5,	0.135892397
3.75,	0.133242897
4.0,	0.135024063
4.25,	0.171326793
4.5,	0.142077046
4.75,	0.11759716
5.0,	0.172971679
5.25,	0.159513549
5.5,	0.165966113
5.75,	0.166852532
6.0,	0.203516886
6.25,	0.158092454
6.5,	0.16377667
6.75,	0.177612691
7.0,	0.182504323
7.25,	0.192095254
7.5,	0.193662722
7.75,	0.179715046
8.0,	0.17287052
8.25,	0.222918571
8.5,	0.174666681
8.75,	0.205163769
9.0,	0.150009749
9.25,	0.207867408
9.5,	0.208555938
9.75,	0.21844251
10.0,	0.198485091
10.25,	0.19207821
10.5,	0.208680159
10.75,	0.202857881
11.0,	0.201602758
11.25,	0.20250597
11.5,	0.203484815
11.75,	0.206679282
12.0,	0.212423228
12.25,	0.191041392
12.5,	0.229741372
12.75,	0.194278896
13.0,	0.23096926
13.25,	0.21568833
13.5,	0.223771054
13.75,	0.241282476
14.0,	0.257560281
14.25,	0.233074762
14.5,	0.221233244
14.75,	0.211940055
15.0,	0.19286554
15.25,	0.22197362
15.5,	0.227696488
15.75,	0.241887908
16.0,	0.232814562
16.25,	0.219808906
16.5,	0.209436399
16.75,	0.241944472
17.0,	0.207019265
17.25,	0.217539151
17.5,	0.225630071
17.75,	0.231383338
18.0,	0.221999065
18.25,	0.221867376
18.5,	0.215936561
18.75,	0.235133395
19.0,	0.232038197
19.25,	0.235936522
19.5,	0.241611717
19.75,	0.231189807
20.0,	0.246829593
20.25,	0.233396504
20.5,	0.25303717
20.75,	0.248360813
21.0,	0.246496691
21.25,	0.231907194
21.5,	0.22036083
21.75,	0.209279993
22.0,	0.223611856
22.25,	0.219195019
22.5,	0.229231653
22.75,	0.252679139
23.0,	0.243375978
23.25,	0.234775827
23.5,	0.254643666
23.75,	0.237869665
24.0,	0.238669843
24.25,	0.236412166
24.5,	0.253207526
24.75,	0.237425863
25.0,	0.233489322
25.25,	0.223716776
25.5,	0.22258705
25.75,	0.258341166
26.0,	0.237598126
26.25,	0.238155677
26.5,	0.247884044
26.75,	0.25622633
27.0,	0.252290132
27.25,	0.246265518
27.5,	0.248940511
27.75,	0.227805365
28.0,	0.257207919
28.25,	0.26025555
28.5,	0.269066035
28.75,	0.257157583
29.0,	0.258066419
29.25,	0.255941689
29.5,	0.243362527
29.75,	0.246303992
30.0,	0.22056381
30.25,	0.260298023
30.5,	0.237051155
30.75,	0.241611404
31.0,	0.252953217
31.25,	0.260741617
31.5,	0.25557173
31.75,	0.239913445
32.0,	0.243124215
32.25,	0.239372317
32.5,	0.234302915
32.75,	0.255364977
33.0,	0.261804367
33.25,	0.262371884
33.5,	0.259473919
33.75,	0.255965678
34.0,	0.265357137
34.25,	0.285905574
34.5,	0.265392421
34.75,	0.251590222
35.0,	0.271075764
35.25,	0.269771277
35.5,	0.271806873
35.75,	0.274238215
36.0,	0.268251256
36.25,	0.261350858
36.5,	0.26243428
36.75,	0.274679098
37.0,	0.268867857
37.25,	0.274179171
37.5,	0.25733241
37.75,	0.219591982
38.0,	0.257251605
38.25,	0.278648161
38.5,	0.259973876
38.75,	0.267585746
39.0,	0.263934453
39.25,	0.258196123
39.5,	0.251233256
39.75,	0.250721797
40.0,	0.271470747
40.25,	0.259988687
40.5,	0.252920623
40.75,	0.281065914
41.0,	0.268775641
41.25,	0.266764949
41.5,	0.299602293
41.75,	0.261122463
42.0,	0.267353385
42.25,	0.285865625
42.5,	0.27072419
42.75,	0.268143243
43.0,	0.268891792
43.25,	0.272858965
43.5,	0.273291055
43.75,	0.275571396
44.0,	0.279813629
44.25,	0.279248104
44.5,	0.292124038
44.75,	0.260810019
45.0,	0.26288921
45.25,	0.278545172
45.5,	0.277284774
45.75,	0.282378105
46.0,	0.267855347
46.25,	0.281891201
46.5,	0.26798325
46.75,	0.286504445
47.0,	0.283322875
47.25,	0.272135734
47.5,	0.281951226
47.75,	0.306385928
48.0,	0.296481283
48.25,	0.299552649
48.5,	0.249975758
48.75,	0.283241383
49.0,	0.274459382
49.25,	0.279294594
49.5,	0.283212328
49.75,	0.269258646
50.0,	0.292009296

==> wsimlstm.dat <==
x,	y
0.25,	0.054009619
0.5,	0.033488919
0.75,	0.076391109
1.0,	0.067389092
1.25,	0.084698726
1.5,	0.126917301
1.75,	0.082647914
2.0,	0.056384478
2.25,	0.080511854
2.5,	0.098603968
2.75,	0.088747372
3.0,	0.089438303
3.25,	0.057667228
3.5,	0.120404971
3.75,	0.092867773
4.0,	0.093216958
4.25,	0.134001761
4.5,	0.098934075
4.75,	0.100786111
5.0,	0.12448891
5.25,	0.151808001
5.5,	0.188233507
5.75,	0.203752508
6.0,	0.235484144
6.25,	0.264538236
6.5,	0.232803759
6.75,	0.273209798
7.0,	0.321139812
7.25,	0.30019496
7.5,	0.331409541
7.75,	0.344625164
8.0,	0.346496289
8.25,	0.351118953
8.5,	0.344284128
8.75,	0.367731186
9.0,	0.349760982
9.25,	0.376995206
9.5,	0.380929778
9.75,	0.359770384
10.0,	0.417450521
10.25,	0.385533369
10.5,	0.402360595
10.75,	0.424945
11.0,	0.393961739
11.25,	0.413248153
11.5,	0.412565364
11.75,	0.407248153
12.0,	0.419944711
12.25,	0.439186777
12.5,	0.426918422
12.75,	0.426572078
13.0,	0.425560151
13.25,	0.443649562
13.5,	0.441143613
13.75,	0.431211604
14.0,	0.443103085
14.25,	0.44336435
14.5,	0.426396848
14.75,	0.445506828
15.0,	0.475451208
15.25,	0.454261086
15.5,	0.455735808
15.75,	0.457726845
16.0,	0.45906779
16.25,	0.46220929
16.5,	0.450704856
16.75,	0.483532583
17.0,	0.467147367
17.25,	0.476231592
17.5,	0.486423079
17.75,	0.473593557
18.0,	0.484398455
18.25,	0.48347455
18.5,	0.479108284
18.75,	0.48239348
19.0,	0.483409831
19.25,	0.482225002
19.5,	0.467419374
19.75,	0.49646123
20.0,	0.484247773
20.25,	0.464469436
20.5,	0.483300535
20.75,	0.480461174
21.0,	0.477680039
21.25,	0.484300528
21.5,	0.485114416
21.75,	0.480799027
22.0,	0.480249093
22.25,	0.481430992
22.5,	0.50094062
22.75,	0.490325136
23.0,	0.498513472
23.25,	0.496691803
23.5,	0.490628619
23.75,	0.500507151
24.0,	0.488506116
24.25,	0.487210903
24.5,	0.510720219
24.75,	0.502601585
25.0,	0.487985245
25.25,	0.502337383
25.5,	0.507658957
25.75,	0.520526623
26.0,	0.48487555
26.25,	0.51553734
26.5,	0.497291175
26.75,	0.497424488
27.0,	0.506664988
27.25,	0.496755487
27.5,	0.495336806
27.75,	0.499687227
28.0,	0.50580307
28.25,	0.49886516
28.5,	0.495434902
28.75,	0.486030263
29.0,	0.509190274
29.25,	0.502350665
29.5,	0.519261807
29.75,	0.493192391
30.0,	0.512001422
30.25,	0.497356989
30.5,	0.508364723
30.75,	0.515060144
31.0,	0.507761946
31.25,	0.514728875
31.5,	0.496769907
31.75,	0.494270987
32.0,	0.508987938
32.25,	0.502072163
32.5,	0.519677836
32.75,	0.514889349
33.0,	0.522851932
33.25,	0.526888024
33.5,	0.512193033
33.75,	0.514731384
34.0,	0.493642819
34.25,	0.507478395
34.5,	0.503830159
34.75,	0.517322545
35.0,	0.507586619
35.25,	0.485644344
35.5,	0.493397477
35.75,	0.500001314
36.0,	0.518508643
36.25,	0.532235001
36.5,	0.526719703
36.75,	0.503445185
37.0,	0.50952333
37.25,	0.516733784
37.5,	0.512686044
37.75,	0.52004481
38.0,	0.517729534
38.25,	0.523958524
38.5,	0.515249565
38.75,	0.525050258
39.0,	0.518333045
39.25,	0.507921661
39.5,	0.508709545
39.75,	0.50688849
40.0,	0.509921467
40.25,	0.503213263
40.5,	0.502974596
40.75,	0.535544818
41.0,	0.513683547
41.25,	0.515678863
41.5,	0.510264019
41.75,	0.519997183
42.0,	0.515113561
42.25,	0.511741751
42.5,	0.505222132
42.75,	0.539769899
43.0,	0.504685536
43.25,	0.519471179
43.5,	0.505402442
43.75,	0.51550808
44.0,	0.512159428
44.25,	0.522040848
44.5,	0.520389415
44.75,	0.525189373
45.0,	0.527331285
45.25,	0.534319386
45.5,	0.527211674
45.75,	0.526438782
46.0,	0.533913253
46.25,	0.540217866
46.5,	0.515512738
46.75,	0.51750091
47.0,	0.519867179
47.25,	0.519411569
47.5,	0.511652219
47.75,	0.545393987
48.0,	0.540308974
48.25,	0.512174329
48.5,	0.511831511
48.75,	0.53863076
49.0,	0.531022062
49.25,	0.528594836
49.5,	0.51478373
49.75,	0.534083131
50.0,	0.533838879
